NTIRE 2020 Challenge on Real Image Denoising: Dataset, Methods and Results

This paper reviews the NTIRE 2020 challenge on real image denoising with focus on the newly introduced dataset, the proposed methods and their results. The challenge is a new version of the previous NTIRE 2019 challenge on real image denoising that was based on the SIDD benchmark. This challenge is based on a newly collected validation and testing image datasets, and hence, named SIDD+. This challenge has two tracks for quantitatively evaluating image denoising performance in (1) the Bayer-pattern rawRGB and (2) the standard RGB (sRGB) color spaces. Each track ~250 registered participants. A total of 22 teams, proposing 24 methods, competed in the final phase of the challenge. The proposed methods by the participating teams represent the current state-of-the-art performance in image denoising targeting real noisy images. The newly collected SIDD+ datasets are publicly available at: https://bit.ly/siddplus_data.

==> NTIRE 2020 Real Image Denoising Challenge/README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> NTIRE 2020 Real Image Denoising Challenge/draft.txt <==
\begin{table*}[t]
\newcommand{\len}{10mm}
\newcommand{\cl}{\centering\arraybackslash}
\centering
\small
\vspace{3mm}
\resizebox{\textwidth}{!}{
\begin{tabular}{p{6mm} >{\cl}p{\len}  >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len}}
 \toprule
			& BM3D         & NLM    & KSVD    & KSVD (DCT) & KSVD (G)     & LPG-PCA & FoE      & MLP    & WNNM    & GLIDE    & TNRD         & EPLL    & DnCNN \\ \midrule
Raw 		& \brnk{16.90} & 210.71 & 2243.93 & 133.28     & 153.64       & 438.11  & 6097.24  & 131.19 & 1975.82 & 12440.57 & \arnk{15.23} & 653.12  & \crnk{51.72} \\ 
sRGB		& \arnk{27.38} & 621.93 & 9881.02 & 96.25      & \crnk{92.16} & 2004.32 & 12166.83 & 564.79 & 8882.24 & 36091.67 & \brnk{45.06} & 1996.35 & 158.97 \\ \bottomrule 
\end{tabular}
} % for resizebox
\caption{Average denoising times (in seconds) per 1 Mpixel image patch ($1024 \times 1024$ pixels) for benchmarked methods.}
 \label{tab:benchmark-times}
\end{table*}

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> draft.txt <==
\begin{table*}[t]
\newcommand{\len}{10mm}
\newcommand{\cl}{\centering\arraybackslash}
\centering
\small
\vspace{3mm}
\resizebox{\textwidth}{!}{
\begin{tabular}{p{6mm} >{\cl}p{\len}  >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len} >{\cl}p{\len}}
 \toprule
			& BM3D         & NLM    & KSVD    & KSVD (DCT) & KSVD (G)     & LPG-PCA & FoE      & MLP    & WNNM    & GLIDE    & TNRD         & EPLL    & DnCNN \\ \midrule
Raw 		& \brnk{16.90} & 210.71 & 2243.93 & 133.28     & 153.64       & 438.11  & 6097.24  & 131.19 & 1975.82 & 12440.57 & \arnk{15.23} & 653.12  & \crnk{51.72} \\ 
sRGB		& \arnk{27.38} & 621.93 & 9881.02 & 96.25      & \crnk{92.16} & 2004.32 & 12166.83 & 564.79 & 8882.24 & 36091.67 & \brnk{45.06} & 1996.35 & 158.97 \\ \bottomrule 
\end{tabular}
} % for resizebox
\caption{Average denoising times (in seconds) per 1 Mpixel image patch ($1024 \times 1024$ pixels) for benchmarked methods.}
 \label{tab:benchmark-times}
\end{table*}
